Visualizing Large-scale and High-dimensional Data

We study the problem of visualizing large-scale and high-dimensional data in a low-dimensional (typically 2D or 3D) space. Much success has been reported recently by techniques that first compute a similarity structure of the data points and then project them into a low-dimensional space with the structure preserved. These two steps suffer from considerable computational costs, preventing the state-of-the-art methods such as the t-SNE from scaling to large-scale and high-dimensional data (e.g., millions of data points and hundreds of dimensions). We propose the LargeVis, a technique that first constructs an accurately approximated K-nearest neighbor graph from the data and then layouts the graph in the low-dimensional space. Comparing to t-SNE, LargeVis significantly reduces the computational cost of the graph construction step and employs a principled probabilistic model for the visualization step, the objective of which can be effectively optimized through asynchronous stochastic gradient descent with a linear time complexity. The whole procedure thus easily scales to millions of high-dimensional data points. Experimental results on real-world data sets demonstrate that the LargeVis outperforms the state-of-the-art methods in both efficiency and effectiveness. The hyper-parameters of LargeVis are also much more stable over different data sets.

==> figure/KNNG/LiveJournal.txt <==
1114	0.2087	4338	0.7958	9310.5898	0.0227	3978.29	0.0539
5427	0.4808	5618	0.9396	16259.2051	0.4688	7995.8608	0.0725
7668	0.5876	6815	0.9538	27794.7539	0.8744	41033.1133	0.1499
13102	0.6663	8069	0.9566	33969.7031	0.9221	41033.1133	0.1499
24878	0.8158	8703	0.9705	34690.5273	0.9301	41033.1133	0.1499
38724	0.8981	8703	0.9705	34987.6836	0.9324	41033.1133	0.1499


==> figure/KNNG/academic.txt <==
557	0.1585	2874	0.8129	5802.667	0.0413	757.946	0.0366
2780	0.435	4043	0.949	9368.8672	0.5741	1871.401	0.0525
4754	0.5601	5799	0.9635	12655.5469	0.9022	3734.5959	0.0681
5189	0.6696	5954	0.9768	14190.4082	0.9348	3734.5959	0.0681
7623	0.7649	6542	0.9841	14485.7168	0.9405	3734.5959	0.0681
18026	0.8921	6542	0.9841	14485.7168	0.9405	20112	0.2344


==> figure/KNNG/propagations/academic.txt <==
0.4350	0.9490	0.9728	0.9752	0.9756	0.9756
0.5601	0.9635	0.9778	0.9791	0.9793	0.9793
0.6696	0.9768	0.9841	0.9846	0.9846	0.9846
0.7877	0.9847	0.9884	0.9887	0.9887	0.9887
0.8921	0.9915	0.9927	0.9928	0.9928	0.9928


==> figure/KNNG/propagations/lj.txt <==
0.2087	0.7958	0.9396	0.9538	0.9566	0.9574
0.4808	0.9450	0.9705	0.9728	0.9732	0.9733
0.6663	0.9687	0.9785	0.9795	0.9796	0.9796
0.8043	0.9798	0.9837	0.9840	0.9841	0.9841
0.8981	0.9880	0.9894	0.9895	0.9895	0.9895


==> figure/KNNG/propagations/wiki_doc.txt <==
0.4513	0.9886	0.9991	0.9994	0.9995	0.9995
0.6546	0.9977	0.9996	0.9997	0.9997	0.9997
0.8697	0.9992	0.9997	0.9997	0.9997	0.9997
0.9398	0.9996	0.9998	0.9998	0.9998	0.9998
0.9759	0.9998	0.9999	0.9999	0.9999	0.9999


==> figure/KNNG/propagations/wiki_word.txt <==
0.1689	0.9177	0.9741	0.9772	0.9777	0.9778
0.4531	0.9775	0.9849	0.9853	0.9853	0.9853
0.6841	0.9863	0.9890	0.9891	0.9891	0.9891
0.8302	0.9917	0.9926	0.9927	0.9927	0.9927
0.9289	0.9957	0.9960	0.9960	0.9960	0.9960


==> figure/KNNG/wiki_doc.txt <==
303	0.4513	615	0.9637	9171.8936	0.0294	1835.646	0.3428
303	0.4513	1560	0.9886	9171.8936	0.0294	1835.646	0.3428
658	0.6546	2042	0.9977	14814.957	0.8564	4499.7798	0.4418
1022	0.8697	1840	0.9992	20136.4238	0.9973	8835.2285	0.5185
2154	0.9398	2634	0.9997	21435.7559	0.9992	38640.9219	0.8038
3801	0.9759	2634	0.9997	21628.9629	0.9993	103787.7578	0.9919


==> figure/KNNG/wiki_word.txt <==
	155	0.1689	670	0.9177	1965.744	0.082	2009.433	0.2109
	557	0.5354	833	0.9692	3572.5879	0.8707	4047.2129	0.3265
	834	0.7442	881	0.9741	5323.0332	0.9566	10499.4316	0.5391
	1720	0.8964	1104	0.9772	5543.98	0.9632	22163.0117	0.8391
	2455	0.9216	833	0.981	5592.6221	0.9648	34789.9453	1
	4482	0.981	965	0.9849	5629.2979	0.9654	34789.9453	1


==> figure/Visualization/datasize/lj.txt <==
0.4047	0.5676	0.6344	0.6721	0.7146
0.404	0.5539	0.584	0.5663	0.5328


==> figure/Visualization/datasize/lj_time.txt <==
4040.89	12263.98	20186.94	23044.21	39250.79
13344	58798	115617	181373	404100


==> figure/Visualization/datasize/wiki_doc.txt <==
0.3224	0.3311	0.3317	0.3327	0.3369
0.3137	0.2981	0.2784	0.2566	0.24


==> figure/Visualization/datasize/wiki_doc_time.txt <==
1.437402778	4.357630556	7.187655556	10.62784167	14.93949167
3.509530556	12.07670833	24.39070278	39.05876111	55.20417222


==> figure/Visualization/objective_function/lj.txt <==
0.727	0.7268	0.7146	0.6965	0.6785
0.7117	0.7167	0.7056	0.6905	0.6722
0.7036	0.7104	0.7031	0.6877	0.6707
0.0003	0.0005	0.0006	0.0007	0.0008
0.7181	0.7197	0.707	0.6906	0.6728



==> figure/Visualization/objective_function/wiki_doc.txt <==
0.3094	0.3282	0.3365	0.3414	0.3447
0.3038	0.3224	0.3306	0.3353	0.3382
0.3038	0.3228	0.331	0.3358	0.3388
0.1759	0.2021	0.2081	0.2099	0.2104
0.3105	0.3294	0.3379	0.3427	0.3456
0.3055	0.3248	0.3328	0.3375	0.3405
0.3118	0.33	0.3381	0.3429	0.3458
0.3087	0.3276	0.3361	0.3411	0.344


==> figure/Visualization/overall/20ng.txt <==
0.7496	0.732	0.7235	0.7161	0.7113
0.7449	0.7318	0.7208	0.7118	0.7059
0.3182	0.3362	0.3391	0.3442	0.349
0.4935	0.5041	0.5083	0.511	0.5131


==> figure/Visualization/overall/academic.txt <==
0.506	0.5152	0.5151	0.5132	0.5105
0.17	0.1855	0.192	0.1955	0.1976
0.0654	0.0763	0.0826	0.0869	0.0898
0.1123	0.1275	0.1353	0.1399	0.1426


==> figure/Visualization/overall/coauthor.txt <==
0.815	0.7849	0.7652	0.7526	0.7451
0.807	0.7717	0.757	0.745	0.7408
0.6817	0.691	0.6929	0.6932	0.693
0.7382	0.7245	0.7202	0.7174	0.7172


==> figure/Visualization/overall/dblp.txt <==
0.8831	0.8836	0.8832	0.8825	0.8818
0.5632	0.5727	0.575	0.5753	0.5751
0.081	0.0984	0.1057	0.1106	0.1133
0.2197	0.2365	0.2428	0.2457	0.2469


==> figure/Visualization/overall/lj.txt <==
0.727	0.7268	0.7146	0.6965	0.6785
0.5287	0.5348	0.5328	0.5275	0.5192
0.0084	0.012	0.0144	0.016	0.0172
0.4208	0.4353	0.4394	0.4386	0.4368


==> figure/Visualization/overall/mnist.txt <==
0.9665	0.965	0.9642	0.9635	0.9632
0.9692	0.968	0.967	0.9663	0.966
0.6295	0.6395	0.6431	0.647	0.6488
0.8102	0.8167	0.8194	0.8195	0.8194


==> figure/Visualization/overall/wiki_doc.txt <==
0.309	0.3283	0.3369	0.3418	0.3451
0.206	0.2308	0.24	0.2449	0.2483
0.196	0.2118	0.2177	0.2212	0.2236
0.2012	0.2259	0.2346	0.2392	0.242


==> figure/Visualization/overall/wiki_word.txt <==
0.5946	0.6075	0.6116	0.6133	0.6144
0.4578	0.476	0.482	0.4851	0.4862
0.1532	0.1654	0.1716	0.1754	0.1779
0.3049	0.3258	0.3337	0.3381	0.3407


==> figure/Visualization/sensitivity/lj_negative.txt <==
0.7109	0.7123	0.7138	0.7142	0.7138


==> figure/Visualization/sensitivity/lj_samples.txt <==
0.645	0.7078	0.7097	0.7143	0.7146


==> figure/Visualization/sensitivity/wd_negative.txt <==
0.3294	0.3339	0.3348	0.3374	0.3385


==> figure/Visualization/sensitivity/wd_samples.txt <==
0.3365	0.3357	0.3367	0.338	0.3382

